Cell-Free Massive MIMO under a Non-Linear Power Amplifier Consumption Model

Existing works on Cell-Free Massive MIMO primarily focus on optimising system throughput and energy efficiency under high-traffic scenarios with only a limited focus on variable user demand as required by higher network layers. Additionally, existing works only minimise the transmitted power instead of the consumed power at the power amplifier. This work introduces a penalty-method-based approach to minimise the amplifier's power consumption while scaling much better with network size than current solutions and promoting sparsity in the power allocated to each access point. Furthermore, we demonstrate substantial reductions in power consumption (up to 24%) by considering the non-linear power consumption.

==> figures/convergence/convergenceSEs.csv <==
x,y1,y2,y3,y4,y5
1,0.00240974,0.00238259,0.0101435,0.013533,0.0475657
2,0.753175,0.688968,0.870447,0.869991,1.16234
3,2.09787,2.01635,2.09189,2.07937,2.36284
4,3.60403,3.51806,3.70382,3.77368,3.8353
5,5.35071,5.41956,5.39742,5.37371,5.30742
6,7.02972,7.04087,7.07979,7.03936,6.94004
7,8.58788,8.62682,8.63523,8.60138,8.48102
8,9.79802,9.80818,9.83008,9.83,9.72848
9,10.3238,10.324,10.315,10.3605,10.3697
10,10.4641,10.468,10.4689,10.4622,10.4463


==> figures/convergence/convergenceSparse.csv <==
x,y1,y2
1,1,0.338426
2,1,0.239154
3,0.492686,0.230236
4,0.393316,0.199247
5,0.077137,0.175386
6,0.034997,0.156248
7,0.0245349,0.106827
8,3.5637e-06,0.0733067
9,2.29418e-06,0.0699521
10,9.36855e-07,0.0610036
11,6.02302e-07,0.059843
12,3.66573e-07,0.055875
13,1.62329e-07,0.0438623
14,1.68946e-08,0.0424265
15,0,0.0396791


==> figures/fractions.csv <==
x,y1,y2,y3,y4,y5,y6
0.1,11.3478,17.1528,24.8866,12.7206,18.3541,25.8497
0.15,11.445,16.7986,25.0204,12.6237,18.3041,25.8287
0.2,11.0934,17.0821,24.858,12.5045,18.2394,25.7993
0.25,10.7319,17.0859,24.8612,12.3601,18.158,25.7581
0.3,11.0394,16.7663,24.6327,12.1858,18.0567,25.7006
0.35,10.7873,16.9053,25.0225,11.9684,17.9262,25.6209
0.4,10.7103,16.3039,24.6994,11.6871,17.7519,25.5124
0.45,9.89541,16.4372,24.6392,11.3516,17.5207,25.3701
0.5,9.74115,15.8957,24.5927,10.9553,17.226,25.1865
0.55,9.2656,15.7295,23.931,10.4839,16.8542,24.9452
0.6,8.92799,15.6226,23.7037,9.93101,16.3931,24.6298
0.65,8.58846,15.2588,23.6029,9.2854,15.8517,24.2215
0.7,7.7103,14.6794,22.2637,8.55695,15.2466,23.6965
0.75,7.52083,14.2476,22.3142,7.72721,14.5825,23.0102
0.8,6.25089,13.2227,21.7956,6.81273,13.8096,22.1702
0.85,5.31673,11.8474,20.9622,5.834,12.8666,21.1268
0.9,4.36335,11.7514,19.6673,4.70482,11.6559,19.744
0.95,3.03564,9.76232,18.3448,3.3421,10.2437,18.0138
1,1.97856,8.63659,16.4865,,8.54183,15.9081



==> figures/largeM/largeMPower.csv <==
x,y1,y2,y3
50,4.142212,4.122091,5.376179
70,3.258763,3.241097,4.682893
90,2.871811,2.859172,4.457401
110,2.517381,2.510649,4.184932
130,2.404835,2.389915,4.146906
150,2.160572,2.145489,3.903401
200,1.925998,1.901675,3.745588


==> figures/largeM/largeMRuntimes.csv <==
x,y1,y2
50,6.1527393,2.2889132
100,24.479574,14.385453
150,73.024952,51.333935
200,147.71041,123.50373
250,231.01556,256.58252
300,322.99558,458.30594
350,490.3741,742.10311
400,614.19548,1126.7537


==> figures/powerScaling.csv <==
x,y1,y2,y3
0.1,0.5903311,0.5895719,0.8157946
0.2,0.8514859,0.8486432,1.174236
0.3,1.061484,1.058113,1.464016
0.4,1.250519,1.244088,1.721276
0.5,1.419175,1.416588,1.959871
0.6,1.583241,1.580737,2.186878
0.7,1.742038,1.739587,2.406532
0.8,1.899766,1.895147,2.621604
0.9,2.053386,2.048837,2.83406
1,2.204235,2.201718,3.045369
1.1,2.357479,2.354619,3.256664
1.2,2.507751,2.508212,3.468879
1.3,2.659508,2.66306,3.68278
1.4,2.812196,2.819649,3.899046
1.5,2.969332,2.978409,4.118262
1.6,3.129507,3.139725,4.340952
1.7,3.291013,3.303954,4.567604
1.8,3.474825,3.47143,4.79867
1.9,3.649903,3.642468,5.034583
2,3.82495,3.817371,5.275758
2.1,4.00585,3.996436,5.522584
2.2,4.184336,4.179951,5.775454
2.3,4.378437,4.368203,6.034752
2.4,4.571378,4.561478,6.30086
2.5,4.760122,4.760061,6.574156
2.6,4.957946,4.964239,6.855023
2.7,5.172305,5.174305,7.143845
2.8,5.372969,5.390554,7.44101
2.9,5.597562,5.613288,7.746912
3,5.837925,5.842816,8.061956
3.1,6.057225,6.079453,8.386573
3.2,6.295847,6.323525,8.721161
3.3,6.542846,6.575365,9.066111
3.4,6.799672,6.83532,9.42192
3.5,7.055853,7.103745,9.789018
3.6,7.317713,7.381008,10.16785
3.7,7.59453,7.667492,10.5589
3.8,7.881242,7.963593,10.96268
3.9,8.176671,8.269722,11.37968
4,8.576144,8.586306,11.81049
4.1,8.900574,8.913739,12.25556
4.2,9.231746,9.252411,12.71549
4.3,9.586821,9.602778,13.19086
4.4,9.925952,9.965291,13.68224
4.5,10.31178,10.34041,14.19032
4.6,10.69934,10.72864,14.71561
4.7,11.07611,11.13053,15.2589
4.8,11.48579,11.54663,15.82086
4.9,11.92404,11.97753,16.40215
5,12.32611,12.42384,17.00351
5.1,12.7943,12.8862,17.62576
5.2,13.2532,13.36528,18.26964
5.3,13.73217,13.86176,18.93602
5.4,14.21597,14.37638,19.62573
5.5,14.74545,14.9099,20.33968
5.6,15.26215,15.46311,21.07878
5.7,15.79313,16.03687,21.84395
5.8,16.38655,16.63203,22.63628
5.9,16.93664,17.24953,23.45673
6,17.84989,17.89032,24.3064
6.1,18.49735,18.55543,25.18644
6.2,19.18944,19.24591,26.09799
6.3,19.90019,19.96288,27.04226
6.4,20.62474,20.70741,28.02051
6.5,21.36284,21.4807,29.03406
6.6,22.15427,22.28424,30.08428
6.7,22.97276,23.12223,31.17258
6.8,23.80517,23.99357,32.30044
6.9,24.67229,24.89885,33.46956
7,25.59399,25.83969,34.68123
7.1,26.52804,26.81778,35.93735
7.2,27.4812,27.83591,37.23944
7.3,28.50545,28.90153,38.58967
7.4,29.48518,30.01843,39.98964
7.5,30.62699,31.19425,41.44141
7.6,31.65862,32.43465,42.94689
7.7,33.5522,33.73266,44.50825
7.8,34.91575,35.08829,46.1278
7.9,36.28935,36.50276,47.80791
8,37.7257,37.97702,49.55092
8.1,39.20896,39.51426,51.35957
8.2,40.74088,41.11783,53.23632
8.3,42.31595,42.79051,55.1837
8.4,43.94047,44.53508,57.20483
8.5,45.6919,46.35527,59.30275
8.6,47.47454,48.25523,61.48062
8.7,49.23073,50.24302,63.74173
8.8,51.1852,52.32707,66.08943
8.9,53.07971,54.51401,68.52736
9,55.19762,56.81107,71.06018
9.1,57.25052,59.22903,73.68876
9.2,61.255,61.78581,76.41929
9.3,63.86646,64.489,79.25362
9.4,66.64446,67.33955,82.2058
9.5,69.55289,70.34793,85.26902
9.6,72.5979,73.52256,88.48618
9.7,75.68706,76.87824,91.9952
9.8,79.10356,80.45234,95.6518
9.9,82.47711,84.26337,99.46154
10,86.03694,88.35284,103.4318
10.1,89.92738,92.75059,107.5689
10.2,93.66005,97.47409,111.8801
10.3,101.6128,102.5403,116.3727
10.4,106.6874,107.9481,121.0936
10.5,112.1643,113.7101,126.2818
10.6,117.9125,119.8451,131.7052
10.7,123.9295,126.3874,137.5103
10.8,130.2492,133.4336,144.0878
10.9,136.9449,141.1184,151.0673
11,143.5987,149.5567,158.8558
11.1,151.6726,158.8025,167.3138
11.2,159.7696,168.8903,176.5007
11.3,168.5487,180.1624,186.4595
11.4,189.7147,193.7232,197.9233
11.5,203.5083,210.423,211.8867
11.6,220.0976,227.1839,227.2623


==> figures/relativeSavings.csv <==
x,y1,y2
0.1,33.8416,34.0627
0.2,33.8615,34.063
0.3,33.7468,34.0615
0.4,33.7501,34.0591
0.5,33.7619,34.0553
0.6,33.8231,34.0543
0.7,33.7618,34.0516
0.8,33.7584,34.049
0.9,33.7621,34.0464
1,33.8194,34.0434
1.1,33.7552,34.0402
1.2,33.7749,34.0368
1.3,33.6325,34.033
1.4,33.6516,34.0293
1.5,33.5663,34.025
1.6,33.5799,34.0207
1.7,33.5605,34.0157
1.8,33.5451,34.0105
1.9,33.5249,34.005
2,33.56,33.9991
2.1,33.5645,33.9927
2.2,33.5112,33.9861
2.3,33.7105,33.9789
2.4,33.529,33.9714
2.5,33.5692,33.963
2.6,33.5116,33.9538
2.7,33.5499,33.9443
2.8,33.6178,33.9343
2.9,33.6057,33.9233
3,33.5478,33.912
3.1,33.2689,33.9
3.2,33.3789,33.8871
3.3,33.2375,33.8729
3.4,33.1779,33.8576
3.5,33.1856,33.8418
3.6,33.1306,33.8249
3.7,33.3267,33.8068
3.8,33.0839,33.7875
3.9,33.0658,33.767
4,33.0665,33.7449
4.1,33.0916,33.7217
4.2,33.1033,33.6968
4.3,33.0454,33.6702
4.4,33.1162,33.6419
4.5,33.0461,33.6117
4.6,33.0733,33.5796
4.7,33.187,33.5454
4.8,33.1347,33.5091
4.9,33.0702,33.4703
5,32.5595,33.4291
5.1,32.6125,33.3851
5.2,32.4255,33.3385
5.3,33.2172,33.2889
5.4,32.3398,33.2362
5.5,32.3145,33.1801
5.6,32.2152,33.1205
5.7,32.2361,33.0571
5.8,32.1266,32.9895
5.9,32.306,32.9183
6,32.3232,32.8426
6.1,32.1251,32.7622
6.2,32.1365,32.677
6.3,31.4931,32.5868
6.4,31.3804,32.4913
6.5,32.1063,32.3903
6.6,31.0101,32.2835
6.7,30.9674,32.1703
6.8,30.8111,32.0512
6.9,30.7153,31.9255
7,30.604,31.7931
7.1,30.54,31.6538
7.2,30.491,31.5074
7.3,30.408,31.3536
7.4,30.2183,31.1924
7.5,30.2114,31.0234
7.6,30.1433,30.8466
7.7,30.359,30.6618
7.8,30.0824,30.4689
7.9,29.9839,30.2676
8,28.4077,30.0577
8.1,28.2322,29.839
8.2,28.4894,29.6112
8.3,27.9129,29.3738
8.4,27.3897,29.1267
8.5,27.5053,28.8695
8.6,27.3317,28.6081
8.7,27.1756,28.3466
8.8,27.3429,28.0858
8.9,26.9936,27.8282
9,26.9063,27.5724
9.1,26.9022,27.3031
9.2,24.9151,27.0085
9.3,24.7138,26.6965
9.4,24.4294,26.373
9.5,24.1379,26.0334
9.6,23.867,25.6753
9.7,23.615,25.3018
9.8,23.4458,24.9056
9.9,23.5198,24.4861
10,22.9495,24.047
10.1,22.622,23.5985
10.2,22.5605,23.1395
10.3,20.0057,22.6656
10.4,19.5759,22.1745
10.5,19.1503,21.6653
10.6,18.4075,21.1476
10.7,18.351,20.6311
10.8,18.0827,20.0994
10.9,17.6803,19.5564
11,17.4234,19.0069
11.1,17.281,18.453
11.2,16.9709,17.8938
11.3,14.2892,17.3306
11.4,13.5679,16.7635
11.5,13.2497,16.3384
11.6,13.2151,16.0956
11.7,13.1526,15.8318
11.8,13.1005,15.543
11.9,13.0905,15.2094
12,13.094,14.8028
12.1,12.9828,14.2904
12.2,9.8726,13.6785
12.3,9.12207,13.098
12.4,8.61275,12.4982
12.5,8.22979,11.8285
12.6,7.89168,11.1507
12.7,9.23042,10.4458
12.8,6.90507,9.5479
12.9,7.03506,8.68989
13,1.62914,7.52204
13.1,-0.172172,6.02106
13.2,-1.29129,4.44042
13.3,-2.19073,3.23799
13.4,-2.0631,2.39777
13.5,-9.27867,1.2651
13.6,-2.96691,0.208501

